A Survey of DevOps Concepts and Challenges

DevOps is a collaborative and multidisciplinary organizational effort to automate continuous delivery of new software updates while guaranteeing their correctness and reliability. The present survey investigates and discusses DevOps challenges from the perspective of engineers, managers, and researchers. We review the literature and develop a DevOps conceptual map, correlating the DevOps automation tools with these concepts. We then discuss their practical implications for engineers, managers, and researchers. Finally, we critically explore some of the most relevant DevOps challenges reported by the literature.

==> tabs/tab-related-works-methodology.txt <==
{
\small

\begin{table}[ht]
\centering
\caption{Focuses and methodologies of \devops surveys}
\label{tab:research-methodology}
 \begin{adjustbox}{max width=\textwidth}
\begin{tabular}{llllll} 
\hline
Author & \begin{tabular}[c]{@{}l@{}}Multivocal\\  Literature Review\end{tabular} & \begin{tabular}[c]{@{}l@{}}Systematic \\ Literature Review\end{tabular} & \begin{tabular}[c]{@{}l@{}}Systematic\\  Mapping Review\end{tabular} & Interview                                                                      & Focus                                                                   \\\hline
Fran\c{c}a \cite{travassos2016SLR}          & X                                                                       &                                                                         &                                                                      &                                                                                & \begin{tabular}[c]{@{}l@{}}Organization\\  devops adoption\end{tabular} \\ \hline
Erich \cite{Erich2017SLR}          &                                                                         & X                                                                       &                                                                      & \begin{tabular}[c]{@{}l@{}}Focused interview - \\ 6 organizations\end{tabular} & \begin{tabular}[c]{@{}l@{}}Organization\\  devops adoption\end{tabular} \\ \hline
Ghantous \cite{gill2017SLR}          &                                                                         & X                                                                       &                                                                      &                                                                                & \begin{tabular}[c]{@{}l@{}}Organization\\  devops adoption\end{tabular} \\ \hline
Smeds \cite{Paasivaara2015LSR}          &                                                                         & X                                                                       &                                                                      & \begin{tabular}[c]{@{}l@{}}Semi-structure-\\  1 organization\end{tabular}      & \begin{tabular}[c]{@{}l@{}}Organization \\ devops adoption\end{tabular} \\ \hline
Stahl \cite{Bosch2017SLR}          &                                                                         &                                                                         & X                                                                    &                                                                                &                                                                         \\
\hline
Jabbari \cite{Jabbari2016SLR}          &                                                                         &                                                                         & X                                                                    &                                                                                &                                                                         \\
\hline
Lwakatare \cite{Lwakatare2015SLR}          &                                                                         & X                                                                       &                                                                      & 3 organizations                                                                & \begin{tabular}[c]{@{}l@{}}Practioners\\ \hline/Organization\end{tabular}  
\end{tabular}
 \end{adjustbox}
\end{table}

% end small
}

